PEPit: computer-assisted worst-case analyses of first-order optimization methods in Python

PEPit is a Python package aiming at simplifying the access to worst-case analyses of a large family of first-order optimization methods possibly involving gradient, projection, proximal, or linear optimization oracles, along with their approximate, or Bregman variants. In short, PEPit is a package enabling computer-assisted worst-case analyses of first-order optimization methods. The key underlying idea is to cast the problem of performing a worst-case analysis, often referred to as a performance estimation problem (PEP), as a semidefinite program (SDP) which can be solved numerically. To do that, the package users are only required to write first-order methods nearly as they would have implemented them. The package then takes care of the SDP modeling parts, and the worst-case analysis is performed numerically via a standard solver.

==> data/adrs_n.txt <==
condition drs theoryadrs
1.0000 0.2692 2.6389
2.0000 0.2558 1.6889
4.0000 0.2299 0.8617
6.0000 0.2006 0.5213
8.0000 0.1718 0.3489
10.0000 0.1459 0.2498
15.0000 0.0966 0.1303
20.0000 0.0658 0.0798
30.0000 0.0340 0.0388
40.0000 0.0197 0.0228
50.0000 0.0123 0.0150


==> data/fgm_n.txt <==
condition fgm theoryfgm
1.0000 0.8552 0.9000
2.0000 0.7621 0.8100
4.0000 0.6028 0.6561
6.0000 0.4726 0.5314
8.0000 0.3672 0.4305
10.0000 0.2829 0.3487
15.0000 0.1425 0.2059
20.0000 0.0689 0.1216
30.0000 0.0157 0.0424
40.0000 0.0035 0.0148
50.0000 0.0008 0.0052


==> data/gdc_n.txt <==
condition gdc theorygdc
1.0000 0.8100 0.8100
2.0000 0.6561 0.6561
4.0000 0.4305 0.4305
6.0000 0.2824 0.2824
8.0000 0.1853 0.1853
10.0000 0.1216 0.1216
15.0000 0.0424 0.0424
20.0000 0.0148 0.0148
30.0000 0.0018 0.0018
40.0000 0.0002 0.0002
50.0000 0.0000 0.0000


==> data/gdc_step.txt <==
condition gdc theorygdc
0.0000 1.0000 1.0000
0.0500 0.9511 0.9511
0.1000 0.9044 0.9044
0.1500 0.8597 0.8597
0.2000 0.8171 0.8171
0.2500 0.7763 0.7763
0.3000 0.7374 0.7374
0.3500 0.7003 0.7003
0.4000 0.6648 0.6648
0.4500 0.6310 0.6310
0.5000 0.5987 0.5987
0.5500 0.5680 0.5680
0.6000 0.5386 0.5386
0.6500 0.5106 0.5106
0.7000 0.4840 0.4840
0.7500 0.4586 0.4586
0.8000 0.4344 0.4344
0.8500 0.4113 0.4113
0.9000 0.3894 0.3894
0.9500 0.3685 0.3685
1.0000 0.3487 0.3487
1.0500 0.3298 0.3298
1.1000 0.3118 0.3118
1.1500 0.2947 0.2947
1.2000 0.2785 0.2785
1.2500 0.2631 0.2631
1.3000 0.2484 0.2484
1.3500 0.2345 0.2345
1.4000 0.2213 0.2213
1.4500 0.2088 0.2088
1.5000 0.1969 0.1969
1.5500 0.1856 0.1856
1.6000 0.1749 0.1749
1.6500 0.1648 0.1648
1.7000 0.1552 0.1552
1.7500 0.1461 0.1461
1.8000 0.1374 0.1374
1.8500 0.1969 0.1969
1.9000 0.3487 0.3487
1.9500 0.5987 0.5987
2.0000 1.0000 1.0000


==> data/psaga.txt <==
condition psaga theorypsaga
10.0000 0.8952 0.9034
20.0000 0.9160 0.9242
50.0000 0.9400 0.9472
100.0000 0.9547 0.9607
200.0000 0.9664 0.9712
500.0000 0.9778 0.9811
1000.0000 0.9839 0.9864
2000.0000 0.9885 0.9903
5000.0000 0.9926 0.9938
10000.0000 0.9947 0.9956
20000.0000 0.9963 0.9969
50000.0000 0.9976 0.9980
100000.0000 0.9983 0.9986

